The MUSE view of the host galaxy of GRB 100316D

The low distance, $z=0.0591$, of GRB 100316D and its association with SN 2010bh represent two important motivations for studying this host galaxy and the GRB's immediate environment with the Integral-Field Spectrographs like VLT/MUSE. Its large field-of-view allows us to create 2D maps of gas metallicity, ionization level, and the star-formation rate distribution maps, as well as to investigate the presence of possible host companions. The host is a late-type dwarf irregular galaxy with multiple star-forming regions and an extended central region with signatures of on-going shock interactions. The GRB site is characterized by the lowest metallicity, the highest star-formation rate and the youngest ($\sim$ 20-30 Myr) stellar population in the galaxy, which suggest a GRB progenitor stellar population with masses up to 20 -- 40 $M_{\odot}$. We note that the GRB site has an offset of $\sim$660pc from the most luminous SF region in the host. The observed SF activity in this galaxy may have been triggered by a relatively recent gravitational encounter between the host and a small undetected ($L_{H\alpha} \leq 10^{36}$ erg/s) companion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
